Extreme Forward Scattering Observed in Disk-Averaged Near-Infrared Phase Curves of Titan

Titan, with its thick and hazy atmosphere, is a key world in our solar system for understanding light scattering processes. NASA's Cassini mission monitored Titan between 2004 and 2017, where the derived dataset includes a large number of whole disk observations. Once spatially integrated, these whole disk observations reveal Titan's phase-dependent brightness which can serve as an analog for how hazy worlds might appear around other stars. To explore Titan's phase curve, we present a pipeline for whole disk Titan observations acquired by the Cassini Visual and Infrared Mapping Spectrometer (VIMS) spanning 0.9--5.1 $\mu$m. Application of the pipeline finds over 4,400 quality spatially- and spectrally-resolved datacubes that were then integrated over Titan's disk to yield phase curves spanning 2\degree--165\degree in phase angle. Spectra at near-full phase provide a useful approximation for Titan's geometric albedo, thus extending the spectral coverage of previous work. Crescent phase brightness enhancements in the Cassini VIMS phase curves are often more extreme than analogous results seen at optical wavelengths, which can be explained by atmospheric transparency and haze scattering processes. These results provide validation opportunities for exoplanet-focused spectral models and also shed light on how extreme aerosol forward scattering could influence exoplanet observations and interpretations.

==> supp_data/AAREADME.txt <==
README

Below are information on the supplementary files provided as part of the paper "Extreme Forward Scattering Observed in Disk-Averaged Near-Infrared Phase Curves of Titan". The methods for deriving this data are explained there. If you make use of any of the data in these files, please cite the paper below:

Cooper, C. A., Robinson, T. D., Barnes, J. W., Mayorga, L. C., and Robinthal, L., "Extreme Forward Scattering Observed in Disk-Averaged Near-Infrared Phase Curves of Titan." Arxiv. doi: 10.48550/arXiv.2507.00924

==========================================================================

agphi_values.txt

This file contains the phase angles and disk-integrated A_g*Phi(alpha) values at each VIMS-IR band of each cube. For each VIMS cube, the first column holds its phase angle, and columns 2--257 hold disk-integrated A_g*Phi(alpha) values at bands 97-352.

==========================================================================

coeffs.txt

This file holds the coefficients needed to produce our 10th-degree polynomial fit curves to phase curves of Titan at each VIMS-IR band. In column 1 is the VIMS-IR band in question, the following 10 columns contain the coefficients for the x^10, x^9, ... x^1 term in the polynomial, and the final column holds the constant contribution. 

A subset of these curves are shown in Figure 5, left.

==========================================================================

near-full_values.txt

This file contains the approximate geometric albedo of Titan at each VIMS-IR wavelength. The first column holds the central wavelength of the corresponding band, and the second column holds the disk-integrated A_g*Phi(alpha) value of Titan in that band.

==========================================================================

plotfit.txt

This file is a short python code that one can use, in combination with "coeffs.txt", to plot the phase curves of Titan for a given wavelength. This function can be accessed from a Python script by adding this file, as well as "coeffs.txt" to the same directory as your Python script, adding "import plotfit" near the beginning of your script, and then calling the function plotPhaseFunctionfit(). The function takes one argument "band", which is the VIMS-IR band at which to calculate the fit curve.

==> supp_data/coeffs.txt <==
band,x10,x9,x8,x7,x6,x5,x4,x3,x2,x1,const
97,1.6668555260515844e-20,-1.3789876011768746e-17,4.910813469370478e-15,-9.841517913496701e-13,1.218077353909832e-10,-9.614711699444523e-09,4.817146915768586e-07,-1.463794038426808e-05,0.00024054237519682495,-0.0020403917607210876,0.06518124347839217,
98,-9.746267598453537e-21,9.073731150267795e-18,-3.535580514627581e-15,7.494256581062944e-13,-9.354561248661008e-11,6.893401593911308e-09,-2.7808276844997264e-07,4.600333448534154e-06,2.8112681519001214e-05,-0.00211312710754538,0.11172131343999671,
99,5.154258113055907e-21,-4.246644406376266e-18,1.6187985064976817e-15,-3.798660272731273e-13,6.027688099814144e-11,-6.571404087930564e-09,4.783778583594617e-07,-2.180211761658031e-05,0.0005564183201849267,-0.0073919716803655545,0.16372309817154812,
100,7.65615874103367e-20,-6.393901082130587e-17,2.288964605964515e-14,-4.588600044254445e-12,5.646012096932339e-10,-4.3955630149907065e-08,2.1515404371074513e-06,-6.341300286579308e-05,0.0010136362961032368,-0.0077011986291854,0.15103105786689236,
101,5.35137793745145e-20,-4.406126538963757e-17,1.550866717330239e-14,-3.044903976285487e-12,3.648408741656408e-10,-2.7411415907381924e-08,1.2748892163771883e-06,-3.461365858176965e-05,0.0004724883057648865,-0.0027251072476718067,0.10655124154076602,
102,3.3738445872641313e-20,-2.7667991460356262e-17,9.692205508884672e-15,-1.8916999498215246e-12,2.2496885011309425e-10,-1.6738059054374208e-08,7.678959029118771e-07,-2.0365831227751143e-05,0.000262734961615519,-0.0013294638209467118,0.07199816537291036,
103,2.285808728524185e-20,-1.8596261037663457e-17,6.466386871360487e-15,-1.254335526375699e-12,1.4861659928558616e-10,-1.106839459335574e-08,5.128134710813902e-07,-1.3957838850345987e-05,0.0001914324071537124,-0.001197840179697588,0.06062662507178329,
104,1.7706920080328077e-20,-1.4231696654243613e-17,4.891966900591897e-15,-9.39594425232065e-13,1.106115457820215e-10,-8.238728929873054e-09,3.8615034804143054e-07,-1.0834141033323881e-05,0.00015856088866331836,-0.001191258998520671,0.05897865234934754,
105,6.93188393400302e-21,-5.2417028917836054e-18,1.723637247293782e-15,-3.281215877843605e-13,4.0785809651270096e-11,-3.5224110529474045e-09,2.13593498579436e-07,-8.577317473399958e-06,0.00019970682580501556,-0.0026091598589634115,0.08034692918198903,
106,8.24097099119785e-21,-6.3782922240268484e-18,2.1783828138904762e-15,-4.389137732156894e-13,5.876428936911251e-11,-5.5001906950881635e-09,3.579522573035901e-07,-1.5202609529068887e-05,0.00037277304417379306,-0.004900162203323208,0.11406226048299536,
107,4.3716545846005686e-20,-3.665860316037662e-17,1.3278269914763627e-14,-2.7226079310697595e-12,3.479727029284983e-10,-2.8762583488883092e-08,1.54176479783207e-06,-5.198718243604888e-05,0.0010163458130335058,-0.010339068088133722,0.15147586087905016,
108,9.026102855060029e-20,-7.597865928690127e-17,2.7488363114471514e-14,-5.589468845433857e-12,7.01254421662197e-10,-5.609354509533914e-08,2.8548710538383393e-06,-8.931929300611368e-05,0.0015818237573368347,-0.014034090876747498,0.16954712181168094,
109,1.1505013730939708e-19,-9.626238572659304e-17,3.4496073466967335e-14,-6.912682093649309e-12,8.482651367911832e-10,-6.560091826179887e-08,3.1686793479800078e-06,-9.122355176424785e-05,0.0014059057641501367,-0.009750367251536409,0.1298436083960934,
110,4.8441440679475596e-20,-3.9823676046565736e-17,1.3990185719005397e-14,-2.7398243007458734e-12,3.27152980581911e-10,-2.446043320546924e-08,1.129587585541824e-06,-3.034072233519349e-05,0.00040764922068459565,-0.002219144730296687,0.07681387016170553,
111,3.551206422145302e-20,-2.945860029463777e-17,1.0433185218924127e-14,-2.055168981154785e-12,2.4570591951029775e-10,-1.823478473123963e-08,8.220272649468142e-07,-2.0798885664623366e-05,0.000237068225442983,-0.000547120730053743,0.036039238767871976,
112,9.207217316785877e-21,-7.273454979853386e-18,2.4579389379433012e-15,-4.637447190594641e-13,5.348109236145414e-11,-3.878139529082125e-09,1.747470914588967e-07,-4.579180580005217e-06,5.707854665756178e-05,-0.0003181482095776346,0.0306270933951794,
113,1.361399699063418e-20,-1.1236308120141949e-17,3.9675985181713765e-15,-7.809918215580968e-13,9.355921917202289e-11,-6.982412863185598e-09,3.1827476763840866e-07,-8.221862112653316e-06,9.814357641620157e-05,-0.00032291854303161447,0.019297582671550732,
114,5.160467631677055e-21,-3.843258767814689e-18,1.2252198717307411e-15,-2.2026347018933309e-13,2.488211142506226e-11,-1.8706307932259955e-09,9.619021458628386e-08,-3.3032663063710167e-06,6.788839871301165e-05,-0.0008247118628602445,0.02673024110675155,
115,8.018837399454536e-21,-6.198876463549599e-18,2.0568516500821034e-15,-3.8414829937439853e-13,4.4569184292422165e-11,-3.348457723139861e-09,1.6437853065699868e-07,-5.108046088602669e-06,9.057152956717899e-05,-0.0009306097860826316,0.0341278784663564,
116,5.4182608700087595e-21,-3.9288882323764606e-18,1.2156297987685347e-15,-2.1257731767990973e-13,2.3815507236361492e-11,-1.8717112657256273e-09,1.09079090401043e-07,-4.503582720208608e-06,0.00011225414803085408,-0.0016342243850959687,0.054511376818531146,
117,1.6880635786918512e-20,-1.325492856972255e-17,4.434651646508776e-15,-8.254728940194153e-13,9.382884893478829e-11,-6.7482264658248375e-09,3.086007559833577e-07,-8.705048243249658e-06,0.0001366870605248342,-0.0013161199873996919,0.06562024262136562,
118,1.9224882161432278e-20,-1.53619595737036e-17,5.257634820340556e-15,-1.0086897932205266e-12,1.1944858296773742e-10,-9.08418028897772e-09,4.4789238209960216e-07,-1.3982765448192656e-05,0.00025489106851822894,-0.0026807080371103794,0.07466138054551008,
119,9.159624278357079e-20,-7.748637716496948e-17,2.8166218498147272e-14,-5.751516129597397e-12,7.240078176747389e-10,-5.802541788584359e-08,2.9526967101609496e-06,-9.218372295190127e-05,0.0016340749255743788,-0.014276870554064269,0.09178219020964563,
120,1.9624073701178646e-20,-1.622378721430836e-17,5.837398900290829e-15,-1.2024008119210577e-12,1.5694962019969246e-10,-1.355492108481864e-08,7.807098715064388e-07,-2.9069114903173655e-05,0.0006400695421713341,-0.007648131537480709,0.13834043090680676,
121,6.416265564688556e-20,-5.380480207241265e-17,1.9396744632209024e-14,-3.930980066974689e-12,4.917378237796762e-10,-3.925619264768724e-08,1.9979169451934525e-06,-6.269498543926809e-05,0.00111641134807677,-0.010227709338620385,0.1597926788895254,
122,9.30155698533157e-20,-7.739284145739739e-17,2.7498252659603397e-14,-5.439081602562956e-12,6.543137806016522e-10,-4.907476430043039e-08,2.2572159631184653e-06,-5.9722589572001566e-05,0.0007768082351563235,-0.003563427078635746,0.07992777429317391,
123,2.983842675084379e-20,-2.4449540590766436e-17,8.564592527150084e-15,-1.6717612901829216e-12,1.9862182747214364e-10,-1.4721300665088794e-08,6.691033334327017e-07,-1.7421566538756986e-05,0.00021739647150371752,-0.0009312819401007632,0.04313933310223019,
124,1.7030468503313452e-20,-1.3777354490197273e-17,4.768383069270352e-15,-9.203442497914373e-13,1.0821738654921572e-10,-7.945896489894084e-09,3.5811604486560253e-07,-9.234056495978038e-06,0.00011229005621539055,-0.00046598133871459557,0.03105592668481098,
125,1.3491132091488659e-20,-1.0942972744996302e-17,3.799668592486839e-15,-7.362271889817891e-13,8.697708906505119e-11,-6.423647122197962e-09,2.9170767441913354e-07,-7.609917854043072e-06,9.511179989615813e-05,-0.0004217433630960974,0.022581802370371173,
126,1.0404910894383604e-20,-8.285861466904716e-18,2.8255375004975293e-15,-5.385471652089175e-13,6.282591246961711e-11,-4.617122309959204e-09,2.1173405377927679e-07,-5.742533229604746e-06,8.01837614905959e-05,-0.0005175896035994078,0.020360008651017798,
127,1.0804758811055013e-20,-8.621050660146646e-18,2.945785041663339e-15,-5.626549333101476e-13,6.578567933053047e-11,-4.846488197273746e-09,2.2291209656703388e-07,-6.077468513543328e-06,8.618863123436508e-05,-0.0005664418836573742,0.01870241844216806,
128,1.0518134080958845e-20,-8.338138382944972e-18,2.8306539000278993e-15,-5.373220881515855e-13,6.248978746900058e-11,-4.587771889401972e-09,2.110498740508776e-07,-5.794758531732928e-06,8.398111134939041e-05,-0.0005843101321147785,0.018436016151197557,
129,1.056086395191453e-20,-8.08500229112188e-18,2.6423542776740405e-15,-4.824257714387937e-13,5.416773921553484e-11,-3.8896564495511975e-09,1.8021550234249727e-07,-5.2581681498758984e-06,8.86638976467243e-05,-0.0008470727534185802,0.025003687359508885,
130,1.2192082434347852e-20,-9.342575431608803e-18,3.054492388927637e-15,-5.569857753593106e-13,6.224413421155914e-11,-4.418910501360219e-09,2.0009762258241345e-07,-5.597778375005557e-06,8.740842661175615e-05,-0.0007727333465515226,0.030533734128269163,
131,1.3408278028438406e-20,-1.0352876559364299e-17,3.416791499741623e-15,-6.300961982872646e-13,7.131657223598217e-11,-5.129910400365517e-09,2.34902141357195e-07,-6.606542760681097e-06,0.00010264390546092774,-0.0008851810716563478,0.034730559668559084,
132,1.3012504563363137e-20,-9.989466651688997e-18,3.273719140196845e-15,-5.981457447217309e-13,6.683519450089108e-11,-4.7206866979589525e-09,2.1067162277595918e-07,-5.705064533999824e-06,8.28440842939279e-05,-0.000688286780413185,0.03816401149390486,
133,1.0756700889475478e-20,-8.15299833871007e-18,2.652805382483917e-15,-4.865332354613916e-13,5.570753063491178e-11,-4.184594169919829e-09,2.110869844460603e-07,-7.0470661780639e-06,0.00014292523279372022,-0.0017306950133035284,0.050405555854772896,
134,1.5985111118314884e-20,-1.2532947989917996e-17,4.212266233083708e-15,-7.930443738312851e-13,9.18388499981247e-11,-6.778155529045832e-09,3.2033510125276314e-07,-9.426055360915914e-06,0.00015842485980943657,-0.0015771281003894972,0.05593882401381571,
135,1.3252084020495743e-20,-1.0293348010362828e-17,3.4417604506876414e-15,-6.495068334764292e-13,7.641223805462283e-11,-5.8648449513288625e-09,2.992097194323128e-07,-9.992266307766583e-06,0.00020193060966019826,-0.002450823451856116,0.06854029781725102,
136,1.664787397966618e-20,-1.3200479555016196e-17,4.512884148250711e-15,-8.718214400282879e-13,1.0500640327413097e-10,-8.2304145702267e-09,4.2586249764251963e-07,-1.4285187134917987e-05,0.00028815569651082277,-0.003435260393890729,0.08534195429321345,
137,2.733850410042758e-20,-2.2143081351218343e-17,7.708037995331285e-15,-1.5073825990834664e-12,1.818612545523357e-10,-1.4016279846722841e-08,6.921238114823907e-07,-2.1294747017251395e-05,0.00037818719396197586,-0.003808834371678361,0.08893829007636768,
138,2.7390232730510834e-20,-2.2401641994268378e-17,7.899322104960126e-15,-1.5712978143171233e-12,1.9386155327927024e-10,-1.5385301851073134e-08,7.890334085591189e-07,-2.547108984520014e-05,0.0004807787637202423,-0.005056934614661727,0.09556795930952056,
139,3.259031308087244e-20,-2.6649359962318312e-17,9.378662651954832e-15,-1.8574609620636006e-12,2.274436050905246e-10,-1.7839882100071736e-08,8.997220321240606e-07,-2.84226457483206e-05,0.0005228905672233652,-0.005436073442704619,0.11350018295985445,
140,5.067582110603038e-20,-4.159688853861102e-17,1.463814010544345e-14,-2.882785901652886e-12,3.479977809262038e-10,-2.6534254487146544e-08,1.2708798378353858e-06,-3.673426565096218e-05,0.0005841816297642274,-0.004831061999864166,0.10096705286330632,
141,4.236908456910638e-20,-3.447833497293021e-17,1.2013553227569551e-14,-2.3377223563202156e-12,2.7784240665581686e-10,-2.0724474665289928e-08,9.593377288872676e-07,-2.6149527105183126e-05,0.0003707673765864326,-0.002446435181271099,0.06672125859699157,
142,3.696213860987717e-20,-2.999221026096589e-17,1.0422812044600072e-14,-2.022642505893044e-12,2.3959297427323137e-10,-1.778305687929707e-08,8.160583848622784e-07,-2.186820168013852e-05,0.0002982754916857581,-0.001759366392961501,0.05015334854379762,
143,2.514844767304546e-20,-2.0524291815596887e-17,7.18224821648075e-15,-1.4049488794193541e-12,1.6792709543934028e-10,-1.2591143777642818e-08,5.847310316504905e-07,-1.5914728858359782e-05,0.0002227180780840195,-0.001354174800592261,0.03297850287952541,
144,1.3834955565461105e-20,-1.0831468153576623e-17,3.635868011106378e-15,-6.829279492696248e-13,7.858357463536826e-11,-5.7001819863542015e-09,2.581624671102782e-07,-6.92979867718357e-06,9.671979006585136e-05,-0.0006104640573765647,0.01940204287776668,
145,1.2455549704888421e-20,-9.58850568442798e-18,3.1555696107074104e-15,-5.794737710244882e-13,6.503926457812486e-11,-4.59615551986341e-09,2.0296837010981498e-07,-5.329771619044276e-06,7.299238833368565e-05,-0.0004755592404384129,0.018807678732888487,
146,1.263622136730895e-20,-9.988596519854916e-18,3.381964109324115e-15,-6.39430420382146e-13,7.377497991974577e-11,-5.326359334774598e-09,2.3674479457951743e-07,-6.0624212006990305e-06,7.519902349240532e-05,-0.000318338718769884,0.012792134356720533,
147,9.655267156856105e-21,-7.38104276860535e-18,2.4115715433743553e-15,-4.39924315142301e-13,4.915734237549348e-11,-3.475344058478208e-09,1.5503002169177703e-07,-4.192298499709178e-06,6.18494537435201e-05,-0.00046459574148312115,0.013454572211147833,
148,9.70807909762323e-21,-7.565071069827673e-18,2.5291348815513857e-15,-4.743027741082611e-13,5.480243861687879e-11,-4.035966969473912e-09,1.893572765284883e-07,-5.461686270296225e-06,8.828304636413518e-05,-0.0007295736271143619,0.014557933258102116,
149,1.1619154682533578e-20,-8.878866672262858e-18,2.897245625326414e-15,-5.270905944151627e-13,5.861189214883362e-11,-4.111621940671339e-09,1.8131996903156813e-07,-4.8212883841210886e-06,6.904091344038429e-05,-0.0005021599525900065,0.01753596048424437,
150,1.343917338217703e-20,-1.0469278980159945e-17,3.489728882091383e-15,-6.492935214930739e-13,7.376987459919044e-11,-5.258791476172552e-09,2.3227632520795614e-07,-5.993245257462522e-06,7.758369376386472e-05,-0.0004017644313040463,0.014749334438842718,
151,1.1913698331137774e-20,-9.214566792385093e-18,3.050430345739774e-15,-5.643235644900911e-13,6.392541163547489e-11,-4.568840964148985e-09,2.0454329772204482e-07,-5.4691414464251534e-06,7.745433351772585e-05,-0.0005093777996274219,0.013892585217078174,
152,1.1055099264443955e-20,-8.44011896802515e-18,2.75677265266443e-15,-5.038310384411879e-13,5.6647674348670026e-11,-4.063391377803118e-09,1.8674285626816674e-07,-5.343723432089313e-06,8.752033862574449e-05,-0.0007691300212429068,0.017378737803038183,
153,1.3560333056290662e-20,-1.0380147539748575e-17,3.4004775015316315e-15,-6.233526115782738e-13,7.027566823398185e-11,-5.051385363285999e-09,2.3250426590558644e-07,-6.665201166618229e-06,0.00010960438441498536,-0.0009825821598670947,0.023312007518498528,
154,1.5615740146179613e-20,-1.2069859253208072e-17,3.9903546849945574e-15,-7.364593515129324e-13,8.310627331908844e-11,-5.907170435160681e-09,2.6265340714783495e-07,-6.966683803363464e-06,9.746028780951853e-05,-0.000659011536439875,0.023397833155922258,
155,1.7253839329514196e-20,-1.343659910238603e-17,4.481702628876955e-15,-8.362555291470307e-13,9.571601882243068e-11,-6.934407076733834e-09,3.1663438900173714e-07,-8.742862012093716e-06,0.00013161955850276522,-0.000980177712926673,0.023185168478916957,
156,1.6398950122716716e-20,-1.2555291940983441e-17,4.116069403093141e-15,-7.5568841456473e-13,8.542758537567531e-11,-6.1695212529584855e-09,2.863544606038174e-07,-8.333153450462137e-06,0.00014084865393646675,-0.0013220948416326275,0.03030385315510228,
157,1.8138194508350146e-20,-1.3938569612949498e-17,4.5845450640219766e-15,-8.435549602934899e-13,9.538629249664923e-11,-6.871414953377031e-09,3.1717985634298057e-07,-9.162990130471737e-06,0.00015397255472173233,-0.0014751145037641903,0.03742978177313268,
158,2.0093443879444017e-20,-1.5645469370538746e-17,5.2148790051562775e-15,-9.710480092107678e-13,1.1062708951226867e-10,-7.946218653603465e-09,3.579967243375953e-07,-9.697978695488456e-06,0.00014205566179549656,-0.0010843575955694117,0.03531503294067852,
159,1.9256186185299293e-20,-1.5117990846613148e-17,5.086706137328946e-15,-9.569301972930427e-13,1.1014599779577095e-10,-7.978795094887742e-09,3.6031106956899363e-07,-9.639872530876498e-06,0.0001347075474528681,-0.0008857260878138337,0.029189904680671536,
160,1.7675047051825648e-20,-1.3701286798680172e-17,4.5506294488893056e-15,-8.459998611128426e-13,9.657954642307538e-11,-6.995154595417009e-09,3.2102372136856007e-07,-9.005754490338497e-06,0.00014077277202302556,-0.0011653632488959622,0.03013336474891615,
161,1.9150689770820106e-20,-1.494526650541576e-17,5.005786477284178e-15,-9.40269701129819e-13,1.0868101856110256e-10,-7.988458775996373e-09,3.7307818020650363e-07,-1.0695482933509065e-05,0.00017250809407496048,-0.001479347605000556,0.03319879887831214,
162,1.9640728032106068e-20,-1.5247105019145718e-17,5.0778915151489976e-15,-9.482453906532142e-13,1.090159868185728e-10,-7.98617917428361e-09,3.7367095738195465e-07,-1.0850873272934042e-05,0.00018092149809130479,-0.001664217423980102,0.037476559480425296,
163,1.5644709280844224e-20,-1.1966109253006648e-17,3.949306394558087e-15,-7.387060044711086e-13,8.669196421599998e-11,-6.693425934362469e-09,3.467629277220118e-07,-1.1890327968811563e-05,0.0002510275711450267,-0.0030291950966164845,0.05436829857064768,
164,1.4037631757156237e-20,-1.0731445940775944e-17,3.569847001037705e-15,-6.82233820561185e-13,8.350897816507132e-11,-6.9140761699579386e-09,3.955594740190871e-07,-1.5265010518119938e-05,0.0003627087563210234,-0.004891361764268147,0.08829073001035961,
165,3.337430947228177e-20,-2.712446026453063e-17,9.506447626502449e-15,-1.879777966276198e-12,2.3056807068478395e-10,-1.819144923122175e-08,9.278399946384745e-07,-2.9876587607118758e-05,0.0005681858657909046,-0.006111342821387552,0.10485521597010286,
166,4.2962420140923856e-20,-3.5235253550893946e-17,1.2435877059837216e-14,-2.4688949171219407e-12,3.0266491172871677e-10,-2.3699260046375437e-08,1.1866563589112881e-06,-3.694343204166052e-05,0.0006670040660064755,-0.006659251132108558,0.10775026689818204,
167,4.6277604442836224e-20,-3.7962836825240286e-17,1.3390783821419116e-14,-2.653769772122503e-12,3.2415033823444784e-10,-2.5213708270289225e-08,1.2480141946171787e-06,-3.811702102659714e-05,0.0006678062489868326,-0.006384157839876339,0.10287535979965093,
168,4.8262272897489217e-20,-3.9442473402337694e-17,1.3846671395719912e-14,-2.727017256714257e-12,3.302477044432123e-10,-2.537126370321063e-08,1.2325109679425117e-06,-3.656529509553946e-05,0.0006122709337199387,-0.005479088627844592,0.08895003160130209,
169,4.161321979844605e-20,-3.374369311631157e-17,1.174605119525154e-14,-2.291497687118426e-12,2.7448198300336216e-10,-2.0810819946714913e-08,9.942517352461197e-07,-2.8835290129122086e-05,0.00046664518240938763,-0.003993843086527907,0.0710597542690979,
170,3.353870004776475e-20,-2.6924926767060214e-17,9.276899054139689e-15,-1.7905464048609006e-12,2.1203488061188594e-10,-1.5873914336425803e-08,7.473936862609568e-07,-2.1280725729020596e-05,0.0003350605145354205,-0.002764642262898601,0.0550643385596272,
171,2.722879372166116e-20,-2.1652407515947916e-17,7.387386463980095e-15,-1.4111835838339645e-12,1.6525395272094827e-10,-1.2217877532430765e-08,5.668772611472027e-07,-1.5838678010113964e-05,0.00024225896103559588,-0.001917983408914919,0.043303331487477066,
172,2.1146861890936422e-20,-1.657815320808941e-17,5.5747408432966436e-15,-1.049155702790845e-12,1.2096400182006305e-10,-8.79738831927821e-09,4.0102287681423126e-07,-1.0980821941028128e-05,0.0001633229166861576,-0.0012693980893532697,0.03561841571165618,
173,1.893241676751857e-20,-1.491383340604617e-17,5.043779183770645e-15,-9.550178737947172e-13,1.1071249611802875e-10,-8.073916880898042e-09,3.6638850511850543e-07,-9.818866091336097e-06,0.00013709251717303924,-0.0008957299581045484,0.02744492897874096,
174,1.9136406910933872e-20,-1.5079054950829407e-17,5.095252186744061e-15,-9.624071684130987e-13,1.1102129300387511e-10,-8.020392628529652e-09,3.5722780431848053e-07,-9.213107471226915e-06,0.0001177428137352085,-0.0005681092521413749,0.017540142328851874,
175,1.595663591550579e-20,-1.2434804551374962e-17,4.153952515720361e-15,-7.768412744979891e-13,8.914381456063356e-11,-6.4711485565077085e-09,2.9538825847841107e-07,-8.118173495090833e-06,0.00012103326772030956,-0.0008547812456099791,0.015206444568588698,
176,1.7406823712503635e-20,-1.3476280244489333e-17,4.4645372928612705e-15,-8.251339049825017e-13,9.297048864882554e-11,-6.548618362157318e-09,2.837233935803515e-07,-7.0804353736011955e-06,8.579419181136752e-05,-0.00034011310763983,0.011681317333527017,
177,1.129064096137131e-20,-8.6872041390353e-18,2.8599574271328674e-15,-5.265517567406331e-13,5.953176807340106e-11,-4.275889731114275e-09,1.9513857860798023e-07,-5.473288994577352e-06,8.647939682499415e-05,-0.0006950327399894485,0.012138481309019492,
178,1.3218852051152249e-20,-1.0314745277306788e-17,3.448974621240262e-15,-6.447591727340904e-13,7.373744579313193e-11,-5.302883094966904e-09,2.3707077118738035e-07,-6.240184208636977e-06,8.473951952725793e-05,-0.00047399730878123684,0.00982625520767981,
179,9.383285380742003e-21,-7.338336510189869e-18,2.4589463913530413e-15,-4.604977971440975e-13,5.27251335573645e-11,-3.7922289741824965e-09,1.6927399345846154e-07,-4.4363048132529695e-06,5.965734441257304e-05,-0.0003299875503225558,0.007281377512112607,
180,7.423225382244536e-21,-5.826375361165425e-18,1.959061803193588e-15,-3.6830605040624773e-13,4.239462558975332e-11,-3.0754242007790786e-09,1.3935913723665774e-07,-3.7573129842215187e-06,5.366011776632847e-05,-0.0003405454491026854,0.005935096503444777,
181,7.282360600049556e-21,-5.668316681395381e-18,1.8882847182009675e-15,-3.513898384045383e-13,4.000199995179883e-11,-2.867927720103722e-09,1.2839468320983107e-07,-3.4212732301570702e-06,4.835455872572343e-05,-0.000305757642439335,0.005598075376221267,
182,6.325963511642524e-21,-4.981755971824454e-18,1.6804328246301675e-15,-3.16722968988332e-13,3.6490205970926047e-11,-2.640738716348973e-09,1.1860454581160116e-07,-3.1293627101260123e-06,4.2471917250429515e-05,-0.00023099562149018243,0.0040595380076481604,
183,6.200311911268884e-21,-4.7739474100065434e-18,1.5703774306249565e-15,-2.882370030512732e-13,3.2373841501560526e-11,-2.2971161328461498e-09,1.026488018660759e-07,-2.7817496870889845e-06,4.1615167244708846e-05,-0.0003032835475462748,0.00508490378131338,
184,6.792728553311822e-21,-5.32359569024507e-18,1.7869898509291822e-15,-3.3550667109936843e-13,3.86165664286818e-11,-2.8090226136617087e-09,1.2833265250715414e-07,-3.525768040714543e-06,5.2512426406217784e-05,-0.00036135038466718637,0.005143388922397097,
185,7.049304636795555e-21,-5.527095410750255e-18,1.856242214471643e-15,-3.4858400732749257e-13,4.0093035472225645e-11,-2.9084537477527424e-09,1.3199910669023566e-07,-3.577276984378143e-06,5.18754075289836e-05,-0.00033847785527535467,0.004841859419399346,
186,7.030148771944848e-21,-5.461525102591391e-18,1.8155478622764696e-15,-3.3736298681115004e-13,3.8436315103412825e-11,-2.7721548895377254e-09,1.2615851899833623e-07,-3.4893454903679336e-06,5.357062063204959e-05,-0.0004023025224912933,0.0056495331289719754,
187,6.865809750072868e-21,-5.3758871547873e-18,1.803243119748654e-15,-3.383530525872987e-13,3.8920178660126853e-11,-2.8289062990990865e-09,1.2910719765753828e-07,-3.5434120918265366e-06,5.2819083637347106e-05,-0.0003681843270730938,0.005364838531427803,
188,7.53284242635659e-21,-5.840281868872063e-18,1.9377496648773728e-15,-3.593925161829645e-13,4.0867580770195096e-11,-2.941663773275411e-09,1.3359862171223478e-07,-3.6857836866608338e-06,5.626558998178664e-05,-0.00041827617142825644,0.006561818857193594,
189,8.783499405135303e-21,-6.776442028554744e-18,2.2356053443070197e-15,-4.1192934397372965e-13,4.64907598861646e-11,-3.317729280617276e-09,1.4920040515824095e-07,-4.068471590342456e-06,6.115614285744204e-05,-0.0004497964286996257,0.007844273390296943,
190,9.79479056196416e-21,-7.711162153299043e-18,2.60157314345189e-15,-4.909464598969448e-13,5.675018403621884e-11,-4.136425487428132e-09,1.884782050073434e-07,-5.119478438125651e-06,7.412563419613188e-05,-0.0004796118565875437,0.007102656116167643,
191,1.0235534247511739e-20,-7.979694507811434e-18,2.6629737308003e-15,-4.969264897953976e-13,5.686991489501335e-11,-4.120502373623595e-09,1.8834946960847715e-07,-5.227599635705803e-06,8.030008148551845e-05,-0.0006005755763531728,0.008581679757454662,
192,1.1695181211099669e-20,-9.031788956853287e-18,2.9829955018844e-15,-5.505367255182391e-13,6.231405242852871e-11,-4.472052181912639e-09,2.0337519715073002e-07,-5.668288319927605e-06,8.888926811386917e-05,-0.0007056825485147719,0.011401516517690852,
193,1.4953551985402567e-20,-1.1499073304878386e-17,3.782053660161977e-15,-6.949313278585832e-13,7.824543810501185e-11,-5.5757237011553945e-09,2.509260189837678e-07,-6.88106312880356e-06,0.0001052001245421266,-0.0008120896682890619,0.014425222150156602,
194,1.7156995157355086e-20,-1.3300668802976117e-17,4.4156560239944654e-15,-8.197870862123422e-13,9.329728412137414e-11,-6.713137999517697e-09,3.0391050440050476e-07,-8.308779378791926e-06,0.00012423192890466148,-0.000891844658652938,0.015194495914914383,
195,1.8382743446650484e-20,-1.4277682244954948e-17,4.748949558178831e-15,-8.830389075712175e-13,1.0055631394965379e-10,-7.224596812075526e-09,3.252064208679224e-07,-8.770760756832268e-06,0.0001273915801278643,-0.0008580959627988741,0.01472005647622956,
196,1.791555247854684e-20,-1.3922636018785426e-17,4.632899976457645e-15,-8.617040448937079e-13,9.813308574883759e-11,-7.048423207416184e-09,3.169654754774599e-07,-8.529044052268189e-06,0.00012330557710360862,-0.0008194635776028234,0.01361540743644388,
197,1.7438290277513083e-20,-1.3460257214374601e-17,4.44456195717322e-15,-8.192716660026889e-13,9.23064148640432e-11,-6.543812283602468e-09,2.8950585538282496e-07,-7.6270995320131635e-06,0.00010699347178814724,-0.0006837509894213679,0.01298838374702803,
198,1.5696484430037305e-20,-1.2248581683427305e-17,4.094085477690046e-15,-7.648019456973827e-13,8.739016454161214e-11,-6.281715918449884e-09,2.811587593222045e-07,-7.447206365133848e-06,0.00010344740352637223,-0.0006163904185800784,0.010380748741540304,
199,1.3332677230429812e-20,-1.0411422105289297e-17,3.4824726344683222e-15,-6.513389368212985e-13,7.462038079793547e-11,-5.393501878178512e-09,2.4407938046307024e-07,-6.606513631710986e-06,9.602880840569117e-05,-0.0006335199494884037,0.009288081350689285,
200,1.3434661974255248e-20,-1.0479993277842251e-17,3.5014638146095194e-15,-6.54214701621685e-13,7.490573381391746e-11,-5.417371920315051e-09,2.4598651503233745e-07,-6.722404665324232e-06,0.00010011258588473848,-0.00069907970253247,0.009591847219090894,
201,1.4939786427404536e-20,-1.156071871484204e-17,3.828361385129876e-15,-7.08738310066014e-13,8.046825200622488e-11,-5.787852686905751e-09,2.632067639912899e-07,-7.307007831315468e-06,0.00011363890369960037,-0.0008793480557787334,0.012397156117359276,
202,1.6242073394799196e-20,-1.2547164682850752e-17,4.153258684638399e-15,-7.699131165100022e-13,8.77614023410055e-11,-6.3648953733982594e-09,2.9406914992979873e-07,-8.40449820330854e-06,0.00013772831081109915,-0.0011786526161143805,0.01726826717572873,
203,1.6834873863012932e-20,-1.3059400416272162e-17,4.343690430763455e-15,-8.094559398601334e-13,9.276757401196503e-11,-6.76373486456689e-09,3.1421931901969e-07,-9.044812957650036e-06,0.00015018221069211177,-0.0013367266584708066,0.021012096352217582,
204,1.707215310136691e-20,-1.3310517837471937e-17,4.455836358475635e-15,-8.37032390814182e-13,9.687964719286907e-11,-7.15129838963737e-09,3.376278424779296e-07,-9.939503926285778e-06,0.0001707142100599156,-0.0016036276266631897,0.02454874945510832,
205,1.786536592844525e-20,-1.3931691549210467e-17,4.6716956093936e-15,-8.809292840429811e-13,1.0266058885485981e-10,-7.664468798135865e-09,3.6847016726353613e-07,-1.1156298681409349e-05,0.00019987689702414722,-0.0019938404012485333,0.029392582378776306,
206,1.9507232489049056e-20,-1.5340884101811337e-17,5.189101202188089e-15,-9.87056691749027e-13,1.1599374843364469e-10,-8.724001462496944e-09,4.216923670993496e-07,-1.2799113501181526e-05,0.00022914477629323453,-0.002288562014225091,0.03362767747087017,
207,2.1698241991542645e-20,-1.6998729565491364e-17,5.717476694531087e-15,-1.078742756853946e-12,1.2529471048299707e-10,-9.266396603137272e-09,4.372665284860639e-07,-1.2833792903348303e-05,0.00021976154401984017,-0.002121288353873152,0.0355701410937411,
208,2.3057496386239055e-20,-1.815377080315118e-17,6.13580456794608e-15,-1.1625069019349094e-12,1.3534184104858768e-10,-9.99390643766549e-09,4.672139244413842e-07,-1.339293430754273e-05,0.0002187060005915267,-0.0019371202122362657,0.03171185543118278,
209,2.053279612870487e-20,-1.6092041601277773e-17,5.416613072808744e-15,-1.0228636047688776e-12,1.1886357167625556e-10,-8.782980589100498e-09,4.1264093415895343e-07,-1.1967206705783538e-05,0.00019958232036689476,-0.0018129940359157863,0.029064342739238063,
210,1.9568067363585105e-20,-1.525525058265541e-17,5.111993852939718e-15,-9.626299435382105e-13,1.1191257210492572e-10,-8.323188582614144e-09,3.978927832820844e-07,-1.1957132965720442e-05,0.00021237561827969724,-0.002112851663157516,0.032345879802672714,
211,1.7438466950182013e-20,-1.3454791520274451e-17,4.470242618228497e-15,-8.377761144605881e-13,9.764056826959987e-11,-7.376198181111932e-09,3.661820439615357e-07,-1.1801058712549802e-05,0.00023343283560029685,-0.0026697751097146867,0.04075349410599239,
212,2.0451558250750615e-20,-1.5942166237240484e-17,5.3438854022115804e-15,-1.0072279426070086e-12,1.173219652459414e-10,-8.759395445610196e-09,4.2212248105187767e-07,-1.2891814389605656e-05,0.00023599897546679316,-0.0025237089887886416,0.0434844259607355,
213,2.270473181232367e-20,-1.7939600875793e-17,6.080997852824673e-15,-1.1536199918069088e-12,1.3406554126732574e-10,-9.82717449543178e-09,4.517188278951368e-07,-1.2527430980568796e-05,0.00019267742245490045,-0.001600342951311911,0.03244862894637142,
214,2.0176968449860415e-20,-1.5887379543768922e-17,5.3707317373604e-15,-1.0169970150384716e-12,1.1808490006921545e-10,-8.655274787210218e-09,3.977905486149e-07,-1.09994120669826e-05,0.000166934579318702,-0.0012811122809004711,0.022411997881879676,
215,1.7880270185828718e-20,-1.390139875675686e-17,4.640190352958398e-15,-8.685026980664355e-13,9.99643066799948e-11,-7.308340950405804e-09,3.3916586978409626e-07,-9.69224442140621e-06,0.00015869205978144977,-0.0013972665591371698,0.022149450332583108,
216,1.7520527985617718e-20,-1.3630839889594937e-17,4.551456604233928e-15,-8.513313381357379e-13,9.770707016259104e-11,-7.091948706671338e-09,3.240857129863904e-07,-8.982784404904925e-06,0.00013875749998585986,-0.0011138530389290257,0.019809608364908398,
217,1.8260691810132658e-20,-1.4119548559224994e-17,4.6806540380412806e-15,-8.68869264787113e-13,9.906300300010572e-11,-7.168178840724395e-09,3.2925189602241144e-07,-9.32765640708693e-06,0.00015201712327152507,-0.0013378703904186908,0.021028000551763536,
218,1.9200508442013525e-20,-1.4906965338723307e-17,4.96296558217451e-15,-9.25331867478173e-13,1.059450611150954e-10,-7.692282360854448e-09,3.538140460728222e-07,-9.997200877545535e-06,0.00016144045715697796,-0.0013918415364026781,0.02121966903623002,
219,1.9445194713526937e-20,-1.50770400845844e-17,5.0131513625855196e-15,-9.336794420291553e-13,1.0684566637729651e-10,-7.763954870333265e-09,3.5842707131035714e-07,-1.0222106412622788e-05,0.00016825488531297384,-0.0014977624124157087,0.02267237878144091,
220,2.0113758978266695e-20,-1.5599501798698335e-17,5.187571503795485e-15,-9.65895027736022e-13,1.1040190668790296e-10,-7.999528015457315e-09,3.672177314623509e-07,-1.0368725088935933e-05,0.00016795306659361635,-0.0014688230420744105,0.02324216974146934,
221,2.0373240796299467e-20,-1.5807015080958197e-17,5.258554767391653e-15,-9.79258455627724e-13,1.1186218373656477e-10,-8.085042426099244e-09,3.686153311048854e-07,-1.0245932027351157e-05,0.00016065198224307306,-0.0013235805861631649,0.021076792623524878,
222,1.8882244046587766e-20,-1.4688949502361497e-17,4.900848809848299e-15,-9.150227813113853e-13,1.0464008187362257e-10,-7.542227244362628e-09,3.3996768649171577e-07,-9.174890422823879e-06,0.0001345069558790683,-0.0009627170581846445,0.016129254062023875,
223,1.562684766411905e-20,-1.223839040837151e-17,4.117959755353634e-15,-7.763708484107844e-13,8.96720201546363e-11,-6.515946935924658e-09,2.943250530197618e-07,-7.842802269807586e-06,0.00010945092025678509,-0.0006792194740823136,0.012503208722394943,
224,1.418448692484977e-20,-1.1264428691073321e-17,3.835174417508016e-15,-7.301565183411988e-13,8.505459106864247e-11,-6.235858336801334e-09,2.852574037571265e-07,-7.779703296120919e-06,0.00011415815821689208,-0.0007786176554627555,0.011266680507362063,
225,1.5023435322075484e-20,-1.171658962174848e-17,3.91498965848813e-15,-7.317555573715596e-13,8.385591181130099e-11,-6.078441958527742e-09,2.7783653764237104e-07,-7.734755450652654e-06,0.00012107265063020051,-0.0009709423506697266,0.014221848341698663,
226,1.5592202963696578e-20,-1.2171458638741301e-17,4.073101041717564e-15,-7.629528571075885e-13,8.767518417588917e-11,-6.3756663562555e-09,2.922834778692586e-07,-8.146006059265787e-06,0.00012693421662387594,-0.0009977667420769628,0.014500244993884498,
227,1.6024599405379073e-20,-1.2483696164106604e-17,4.16684228903693e-15,-7.781617577146935e-13,8.913188400786277e-11,-6.4611883269826344e-09,2.9550259100165123e-07,-8.234943514379122e-06,0.0001290520789916183,-0.0010344557149283278,0.015113911992016551,
228,1.5329016842513404e-20,-1.1985264730970113e-17,4.014961811275653e-15,-7.523358045632377e-13,8.640755276947235e-11,-6.270917556080457e-09,2.861518929936957e-07,-7.899153842985102e-06,0.00012077343406788788,-0.0009171418201270109,0.013737115226918853,
229,1.5629611525881973e-20,-1.2239807136003402e-17,4.1061791960922475e-15,-7.70510702204861e-13,8.862871626232525e-11,-6.443654466145705e-09,2.9468416557797495e-07,-8.155329502290735e-06,0.00012494838627695508,-0.0009411111449036473,0.013036712663766931,
230,1.5313014664551425e-20,-1.1978779763254124e-17,4.017007358643066e-15,-7.54066838476195e-13,8.684658162360404e-11,-6.327961466814589e-09,2.9027019582050534e-07,-8.058902013870151e-06,0.00012365022642316312,-0.0009281228322524572,0.012660958929499467,
231,1.388097670930325e-20,-1.0807866708699238e-17,3.606107886844058e-15,-6.7322960743164e-13,7.707068299149467e-11,-5.577853698498116e-09,2.538469986940876e-07,-6.975747353030131e-06,0.0001052962527554702,-0.0007701671361625645,0.011519071430431061,
232,1.4521896624576858e-20,-1.1306282953690295e-17,3.770012112380216e-15,-7.029033089819354e-13,8.029536223050662e-11,-5.792507812304431e-09,2.6234668975475837e-07,-7.156162064651148e-06,0.00010671769765921358,-0.0007595823500915383,0.010903745957119779,
233,1.3937805609241857e-20,-1.0849165446341909e-17,3.615212576693987e-15,-6.731758870660965e-13,7.672887674496544e-11,-5.514745343574626e-09,2.4820959888834957e-07,-6.696965874592888e-06,9.784288802275244e-05,-0.0006677778749706444,0.009800927010160618,
234,1.3809138635716925e-20,-1.0794637666146023e-17,3.6119858356227675e-15,-6.752381237887975e-13,7.723638549709968e-11,-5.565827123793442e-09,2.506578677627393e-07,-6.736662703644017e-06,9.698906782859531e-05,-0.0006255033896828219,0.008333978583193034,
235,1.2511142811147165e-20,-9.780729873341892e-18,3.2700345905733764e-15,-6.100477414196766e-13,6.951179458082484e-11,-4.977024136407208e-09,2.2181977284738002e-07,-5.861799669160609e-06,8.194395751995572e-05,-0.0004949638221678472,0.006632187790509967,
236,1.0894931358501443e-20,-8.534597213072516e-18,2.858655863909594e-15,-5.342169585285316e-13,6.097674782058621e-11,-4.374690005014752e-09,1.9552135191257294e-07,-5.1927392830599265e-06,7.345796752125342e-05,-0.00045761201922163316,0.005630128014910855,
237,9.566058683500495e-21,-7.505086554683248e-18,2.51666928534005e-15,-4.706196135627198e-13,5.372108280270751e-11,-3.851136757570044e-09,1.71758957952447e-07,-4.542017887578452e-06,6.370805901727392e-05,-0.00038803705000892846,0.004769861463161472,
238,8.25266450017239e-21,-6.463624171926811e-18,2.163900881100568e-15,-4.0415827269188854e-13,4.611874655119979e-11,-3.309895357629375e-09,1.4812378488964886e-07,-3.944475554236294e-06,5.602975681889748e-05,-0.0003462291292412453,0.004409140293466202,
239,6.67138101214285e-21,-5.198875815856735e-18,1.732425689039956e-15,-3.224230333778344e-13,3.6737871809921295e-11,-2.641954226906316e-09,1.1913932155096714e-07,-3.2285038239595194e-06,4.763668919882254e-05,-0.0003257884009239875,0.004899191361462677,
240,5.84919510358833e-21,-4.565112528113304e-18,1.522398227697367e-15,-2.833408580076077e-13,3.226205835201925e-11,-2.3166875685551077e-09,1.0422318168527708e-07,-2.8136376790530938e-06,4.1107375294459895e-05,-0.00026841410833570425,0.0049819387126436125,
241,6.4314315048661545e-21,-4.946206356361126e-18,1.6200991127615823e-15,-2.9500142002220016e-13,3.270743187888536e-11,-2.273633944480775e-09,9.832381511406564e-08,-2.5326444403141615e-06,3.512676981455992e-05,-0.0002245474137193823,0.005987246664555935,
242,7.842315166763756e-21,-6.142639693717628e-18,2.0521836079349163e-15,-3.8153176595047e-13,4.3186717010965184e-11,-3.057966486521595e-09,1.337952393189502e-07,-3.4291337836682977e-06,4.541159790138329e-05,-0.00023908948711202593,0.005318694441716835,
243,4.064650357410807e-21,-3.148912354581027e-18,1.0477411109153241e-15,-1.96232906087522e-13,2.2798013084218352e-11,-1.7071966227011799e-09,8.287651912334811e-08,-2.5492229813116687e-06,4.64457419482155e-05,-0.00044463426936554025,0.006918488896078918,
244,2.775092376936838e-21,-1.9070145493643287e-18,5.361336665000352e-16,-7.840075259786713e-14,6.123466058584226e-12,-2.0581229345914178e-10,-3.1800080232696943e-09,4.942906516601831e-07,-1.5503669532291117e-05,0.0001756678384823311,0.009198370858136868,
245,1.0039581064214289e-20,-8.145229132170455e-18,2.823455021652177e-15,-5.455491143016951e-13,6.425695997722968e-11,-4.735672140355821e-09,2.153431942819495e-07,-5.712323234256672e-06,7.774429855786374e-05,-0.0004076717872179105,0.005980818460427635,
246,5.4485535229510396e-21,-4.305820688503417e-18,1.4526059643615878e-15,-2.732470726254366e-13,3.141163417124999e-11,-2.274062227890461e-09,1.0301064659104673e-07,-2.805373729665958e-06,4.19436846900002e-05,-0.0002937534226593548,0.005710611813152341,
247,5.7232366391498516e-21,-4.552546063461552e-18,1.546146270115135e-15,-2.928027351000752e-13,3.3879747789741875e-11,-2.467407446698888e-09,1.1231236748885255e-07,-3.0676166975209066e-06,4.590587817135645e-05,-0.00032138238380344074,0.005514602351852478,
248,5.576899556780522e-21,-4.428104369631758e-18,1.4989743613524772e-15,-2.823401828653278e-13,3.238735101328474e-11,-2.3260084223390446e-09,1.0344223822622696e-07,-2.711494898781316e-06,3.74126979171569e-05,-0.0002190509761706554,0.00516762339410181,
249,5.95406805313812e-21,-4.743661665143917e-18,1.6097189012811009e-15,-3.033901885429028e-13,3.4711913104245134e-11,-2.472407151506564e-09,1.0789893222834772e-07,-2.7148872065555355e-06,3.403208351860856e-05,-0.00014784792874822698,0.004000114176111822,
250,6.430919742955761e-21,-5.149174418573392e-18,1.7577409165427215e-15,-3.3372643667739356e-13,3.8547144852131816e-11,-2.7818178220405806e-09,1.2379759502459082e-07,-3.216307682791024e-06,4.29685102900292e-05,-0.00022193792283611865,0.0032657879677379874,
251,6.736494886276056e-21,-5.421452731471533e-18,1.86160248486264e-15,-3.5591751483366386e-13,4.146809945087191e-11,-3.0273438861596305e-09,1.3699419733108637e-07,-3.655227014185417e-06,5.131719326137324e-05,-0.0002971327499918365,0.0027522166215634917,
252,6.405084120650759e-21,-5.158215627386804e-18,1.7731681038689795e-15,-3.396408936070266e-13,3.970208394019684e-11,-2.9159731504611883e-09,1.3346902728266163e-07,-3.641781889722276e-06,5.363485951301477e-05,-0.00034978631715348337,0.0025426043937018853,
253,5.9071001944464285e-21,-4.74119421200379e-18,1.6237637876524244e-15,-3.0975634620465715e-13,3.605171077251707e-11,-2.6363710520599204e-09,1.2020544680197957e-07,-3.2709660194630405e-06,4.8115336351627095e-05,-0.0003130690898952877,0.0022313490268774747,
254,6.466895191442528e-21,-5.180560753109109e-18,1.7716930911138797e-15,-3.378006124768383e-13,3.936022064608785e-11,-2.889942305317635e-09,1.329780391264129e-07,-3.685857570354341e-06,5.626449904554279e-05,-0.00039824628447061123,0.0027742638926959583,
255,7.785023938080172e-21,-6.1858112962312906e-18,2.0990821034533587e-15,-3.9728556116004494e-13,4.597659316475642e-11,-3.3555217821194076e-09,1.5367452773156098e-07,-4.246926356673414e-06,6.474672001781321e-05,-0.0004612856675085576,0.0036670241205054264,
256,8.521054686165104e-21,-6.733900825739632e-18,2.2722558109111445e-15,-4.273474067842954e-13,4.9070533714978147e-11,-3.5440106868856377e-09,1.598966469667889e-07,-4.320162740067319e-06,6.350375618311067e-05,-0.00042733029835357634,0.003982934124820171,
257,8.692667353520677e-21,-6.910143562948446e-18,2.347541131853605e-15,-4.449273999123021e-13,5.153529422040134e-11,-3.757588805273503e-09,1.7119984488610564e-07,-4.666920903109793e-06,6.90099170213382e-05,-0.00046030016004167357,0.003628556560904076,
258,9.31390432478727e-21,-7.370348520991088e-18,2.492258613940729e-15,-4.702046367944641e-13,5.42395209718092e-11,-3.942841128570428e-09,1.7949935677945108e-07,-4.90986971571286e-06,7.341395111388784e-05,-0.0005036419780874252,0.004137153557004795,
259,9.100013994714046e-21,-7.145655280997004e-18,2.3961341091967102e-15,-4.4782870557317863e-13,5.108812814921324e-11,-3.662775839636866e-09,1.6368480516215443e-07,-4.353800137171242e-06,6.183661222445406e-05,-0.0003754286283617377,0.0037928453618058353,
260,8.81886360167852e-21,-6.982994501038166e-18,2.3632695411686492e-15,-4.462580367676386e-13,5.150797566699538e-11,-3.743523754523922e-09,1.7009311588971479e-07,-4.6262153578376025e-06,6.81669885028122e-05,-0.00044939866816611233,0.003943325905343537,
261,8.985668940239896e-21,-7.106301129928805e-18,2.4016328716824863e-15,-4.527700438941922e-13,5.2162555773679927e-11,-3.783134354227647e-09,1.7149255113144715e-07,-4.651904549191031e-06,6.830428725185848e-05,-0.0004490922145901241,0.004157262015759,
262,1.0230269358744856e-20,-8.070633031109998e-18,2.720592516969873e-15,-5.115605956491584e-13,5.877849811480561e-11,-4.251540235860614e-09,1.9222131860735224e-07,-5.201263677410146e-06,7.619863374944598e-05,-0.0005012615098255273,0.004703207471530929,
263,1.0342259676149617e-20,-8.141182506728589e-18,2.738618846281487e-15,-5.13999871877506e-13,5.898499910893238e-11,-4.2665264839167194e-09,1.933841725673468e-07,-5.270795835673061e-06,7.850273060893776e-05,-0.0005382129433224112,0.005184914748218753,
264,1.1355639015775373e-20,-8.934791533386888e-18,3.0044194249637e-15,-5.637711506474194e-13,6.470911365066921e-11,-4.685427794618097e-09,2.1297809537073294e-07,-5.844962028069928e-06,8.852093261551555e-05,-0.0006334682917155266,0.006007037817269472,
265,1.243732432471958e-20,-9.81119788759578e-18,3.3104490666016564e-15,-6.239505061751355e-13,7.20208210651646e-11,-5.252491575148754e-09,2.410207249278753e-07,-6.702618516082572e-06,0.00010364330531509022,-0.0007687692870891192,0.006918139950086458,
266,1.2625991887867574e-20,-9.991760386988913e-18,3.3818357421167553e-15,-6.389510082965842e-13,7.380404171914504e-11,-5.366941314280152e-09,2.438092607685595e-07,-6.61738658442112e-06,9.686590020637802e-05,-0.0006323490712354841,0.005979135107117612,
267,1.2273736602167911e-20,-9.649406476360479e-18,3.2423871278010707e-15,-6.076879560503501e-13,6.95632928046496e-11,-5.007888634269842e-09,2.2498421268908137e-07,-6.034057196249672e-06,8.728159178354096e-05,-0.0005691598773174166,0.005969978547751956,
268,1.1582963781107636e-20,-9.148173028428407e-18,3.0890250864556666e-15,-5.820167122531836e-13,6.701346352168419e-11,-4.855798613400805e-09,2.197818590496333e-07,-5.9485667006138134e-06,8.719176685752485e-05,-0.0005794076395269747,0.005474319676284503,
269,1.0388728969665867e-20,-8.219456443413028e-18,2.7802579955166293e-15,-5.24736505243553e-13,6.05196374765167e-11,-4.392247587710366e-09,1.9905418366969776e-07,-5.388776280732532e-06,7.874655093486032e-05,-0.0005154075997100081,0.00487510331804152,
270,1.123686140387552e-20,-8.87991066531598e-18,3.0017086506940105e-15,-5.665997000177365e-13,6.542228980545433e-11,-4.7594698952329845e-09,2.1650202624329862e-07,-5.886242868122601e-06,8.604880240160202e-05,-0.0005471008153785355,0.004915922559536586,
271,1.1153558427993146e-20,-8.80518907729717e-18,2.970302067790846e-15,-5.586884652302927e-13,6.41498313028433e-11,-4.628179575741376e-09,2.0805349535623285e-07,-5.569213849432475e-06,8.004274547680399e-05,-0.0005070651298874999,0.004735026318102924,
272,1.1135263772935498e-20,-8.791803965364781e-18,2.965338156222585e-15,-5.574782080916015e-13,6.394884706424489e-11,-4.605964847403893e-09,2.0647228729017973e-07,-5.500095038706397e-06,7.833940791069343e-05,-0.00048724125727165333,0.004639608947305704,
273,1.1911147808699823e-20,-9.407280175596086e-18,3.1778098358030244e-15,-5.995903018527105e-13,6.926570698301176e-11,-5.0520742144662234e-09,2.3141425813450668e-07,-6.396343262731652e-06,9.739425419980337e-05,-0.0006942003726543587,0.005752726268459885,
274,1.245022075276379e-20,-9.801069172572413e-18,3.298622936832577e-15,-6.194759447583368e-13,7.109654740864349e-11,-5.135136052969448e-09,2.31627589238473e-07,-6.240508819250595e-06,9.064441733054838e-05,-0.0005849471724731665,0.005550975172242658,
275,1.1856623171168778e-20,-9.292964515278075e-18,3.1176919188110896e-15,-5.845212636399326e-13,6.708931133938483e-11,-4.854729007183423e-09,2.1972036077050523e-07,-5.944339121864378e-06,8.66569179546013e-05,-0.0005555733813369704,0.005173855971982483,
276,8.347949296100177e-21,-6.4375002854608824e-18,2.1225536330966757e-15,-3.905292222342158e-13,4.390653301273073e-11,-3.1052795089094264e-09,1.370581343640468e-07,-3.6113037140321646e-06,5.140564988595268e-05,-0.00034150529922498266,0.005215508432809119,
277,7.0997403635918e-21,-5.240082372415289e-18,1.6396424789094307e-15,-2.8295828044881414e-13,2.9311894965253595e-11,-1.8525929898502212e-09,6.872712675801914e-08,-1.299792517231667e-06,5.8290728201998785e-06,0.0001184697403275742,0.004603001648999524,
278,1.579209548247518e-20,-1.2608473681193492e-17,4.3030098636787295e-15,-8.194590642454947e-13,9.541053710855519e-11,-6.999566351528679e-09,3.2162411956816223e-07,-8.890513521655818e-06,0.00013506287430469868,-0.0009537109127547391,0.006916424509132913,
279,1.4029290807985845e-20,-1.1022783955963743e-17,3.701825093242154e-15,-6.938136314694504e-13,7.954092147868088e-11,-5.7524572842195985e-09,2.6124565425351336e-07,-7.176366220910981e-06,0.00010955818430479645,-0.0008005824694393941,0.0069146582171441635,
280,1.465241488663519e-20,-1.1547984426977873e-17,3.892606599116966e-15,-7.326365797828418e-13,8.435613933650418e-11,-6.122961740967192e-09,2.783774455463529e-07,-7.603540449672901e-06,0.00011348525165321288,-0.0007805139535942021,0.006890866778610018,
281,1.3894420201095398e-20,-1.0871011956083097e-17,3.634122936343551e-15,-6.774701646874931e-13,7.714231078557871e-11,-5.527610555913373e-09,2.4760749200711586e-07,-6.6492999029536395e-06,9.729560035086694e-05,-0.0006583917877451554,0.006984499472625959,
282,1.4015637579535243e-20,-1.102508920458352e-17,3.708619539930524e-15,-6.962252773130215e-13,7.989120962475261e-11,-5.771711654062457e-09,2.6074274020840513e-07,-7.064704968569279e-06,0.0001045738248065161,-0.0007249061969393797,0.007452272915756547,
283,1.5093175153961535e-20,-1.1845592643761145e-17,3.974503333143463e-15,-7.439373362220457e-13,8.505482508604245e-11,-6.114803401777416e-09,2.7423405179425535e-07,-7.336291151399498e-06,0.00010566628846533029,-0.0006816756978895247,0.007338907464979949,
284,1.532094522526575e-20,-1.204907476525747e-17,4.055375784204635e-15,-7.629117453885533e-13,8.795925940481492e-11,-6.4134382477184315e-09,2.94593134815254e-07,-8.214238177639246e-06,0.00012762622147140102,-0.000955832019291692,0.008917245718132731,
285,1.420604884492461e-20,-1.1160079852944237e-17,3.751085266278551e-15,-7.040310002943684e-13,8.081113036031178e-11,-5.842521625184192e-09,2.641514829302751e-07,-7.151512470036673e-06,0.00010497921541349981,-0.0007045712567618556,0.00778877514209746,
286,1.5144228830632038e-20,-1.18695693530081e-17,3.979367076449797e-15,-7.450394522098609e-13,8.53745490182437e-11,-6.175365984487916e-09,2.807205459398461e-07,-7.724877499897322e-06,0.00011814276906761361,-0.0008781091995860352,0.009346384388758993,
287,1.5079509058399377e-20,-1.1885659704723918e-17,4.010191037964727e-15,-7.558532728150519e-13,8.715278326733113e-11,-6.329920005338244e-09,2.874181734481027e-07,-7.810494662762569e-06,0.00011509235128380408,-0.0007770978977447682,0.008203282514633618,
288,1.569288191090703e-20,-1.2308347791473047e-17,4.128763193077038e-15,-7.731160990420255e-13,8.852190797113002e-11,-6.385856929451019e-09,2.884297779775659e-07,-7.829281998325996e-06,0.00011648079958616572,-0.0008228040443265603,0.008939402401118351,


==> supp_data/near-full_values.txt <==
# Wavelength(um),geometric_albedo
0.88421,0.06525
0.900753,0.1123
0.916924,0.16531
0.933078,0.15586
0.949803,0.10919
0.965683,0.07457
0.982262,0.06217
0.99882,0.06025
1.01479,0.0802
1.03132,0.11408
1.04755,0.15523
1.06541,0.17586
1.08183,0.13216
1.09806,0.07873
1.11396,0.03825
1.13024,0.0317
1.14695,0.0202
1.1637,0.02648
1.17996,0.03423
1.19622,0.05401
1.21246,0.0669
1.22859,0.07426
1.24492,0.10007
1.26166,0.13482
1.27813,0.15929
1.29482,0.0812
1.31091,0.04477
1.32695,0.03256
1.34324,0.02346
1.35952,0.02072
1.37695,0.01895
1.39326,0.01859
1.4094,0.0249
1.42557,0.03087
1.44184,0.03521
1.45841,0.0391
1.47514,0.05001
1.49169,0.05671
1.50794,0.06794
1.52421,0.08356
1.54035,0.08702
1.55674,0.09174
1.57361,0.10952
1.59018,0.09846
1.60228,0.06717
1.62523,0.05074
1.6416,0.03266
1.65567,0.01965
1.67238,0.01895
1.68901,0.01284
1.70536,0.01277
1.72175,0.01397
1.73802,0.01752
1.75436,0.0144
1.77105,0.01311
1.78771,0.01633
1.80401,0.02301
1.82004,0.02351
1.83616,0.02209
1.85288,0.02983
1.86933,0.03717
1.88679,0.03587
1.90261,0.02955
1.91916,0.02976
1.93545,0.03285
1.95191,0.03678
1.96871,0.05188
1.98531,0.08307
2.00167,0.09836
2.01781,0.10059
2.03424,0.09656
2.05091,0.08394
2.06757,0.06784
2.084,0.05378
2.10034,0.04292
2.11667,0.03527
2.13337,0.02799
2.15018,0.01747
2.16652,0.01388
2.18288,0.01091
2.1992,0.01104
2.21591,0.00898
2.23282,0.0069
2.24952,0.00543
2.26622,0.00498
2.28238,0.00359
2.29921,0.00438
2.31612,0.00439
2.33325,0.00424
2.35043,0.00476
2.36765,0.00462
2.38472,0.0058
2.40156,0.00701
2.4182,0.00644
2.43471,0.0079
2.45097,0.01059
2.46723,0.01347
2.4836,0.0138
2.50002,0.0135
2.51659,0.01216
2.53292,0.01166
2.54916,0.00929
2.56437,0.00796
2.58176,0.00815
2.59807,0.01059
2.61508,0.01572
2.63,0.0194
2.6465,0.02327
2.66146,0.02767
2.68085,0.03159
2.6962,0.03392
2.71205,0.03031
2.7327,0.02775
2.7477,0.0305
2.76305,0.03821
2.78118,0.04115
2.79889,0.0319
2.81606,0.02197
2.83247,0.02124
2.84954,0.01939
2.86609,0.02006
2.88242,0.02003
2.89878,0.02153
2.9154,0.02227
2.93143,0.02001
2.94726,0.01489
2.96327,0.0117
2.9772,0.01035
3.00072,0.01291
3.01382,0.01256
3.0297,0.01317
3.04806,0.01257
3.06446,0.01177
3.08036,0.01145
3.09689,0.0105
3.11213,0.0099
3.12962,0.00881
3.14667,0.00709
3.16304,0.00569
3.17974,0.00473
3.19708,0.00394
3.21364,0.00354
3.2315,0.00393
3.24806,0.00394
3.26561,0.00482
3.28298,0.00422
3.29946,0.00518
3.31619,0.01014
3.33338,0.00542
3.34981,0.00505
3.36564,0.00526
3.38183,0.00487
3.39872,0.00398
3.41546,0.00292
3.43178,0.00213
3.44874,0.00196
3.46475,0.00157
3.48137,0.00198
3.49795,0.00273
3.51284,0.00305
3.53015,0.00271
3.54664,0.0031
3.56274,0.00309
3.58034,0.00312
3.5961,0.00314
3.61387,0.00349
3.63085,0.00399
3.64853,0.00467
3.66522,0.00547
3.68283,0.00466
3.69953,0.00472
3.71743,0.00438
3.73439,0.00384
3.75103,0.00369
3.76763,0.00355
3.78444,0.0035
3.80083,0.00434
3.81742,0.00425
3.83472,0.00369
3.85141,0.00448
3.86184,0.00325
3.88167,0.00521
3.89859,0.00525
3.91478,0.00543
3.93069,0.00565
3.94762,0.00594
3.96375,0.00598
3.98015,0.00694
3.99672,0.00622
4.0128,0.00765
4.02944,0.00665
4.0473,0.00743
4.06295,0.00672
4.080861,0.00702
4.09743,0.00621
4.1145,0.00637
4.13183,0.00584
4.14883,0.0057
4.16644,0.00512
4.183199,0.00472
4.2001,0.00504
4.217,0.00489
4.2337,0.00456
4.2505,0.00484
4.2673,0.0051
4.284,0.00462
4.3006,0.00519
4.317101,0.00523
4.3336,0.00515
4.3502,0.00491
4.3665,0.00481
4.3829,0.00505
4.39793,0.0059
4.41537,0.00552
4.43172,0.00619
4.44772,0.00571
4.46573,0.00605
4.4824,0.00649
4.499511,0.00675
4.51591,0.00743
4.53379,0.0108
4.55187,0.00574
4.56797,0.00516
4.58556,0.00497
4.6029,0.0061
4.6201,0.00682
4.63615,0.00742
4.65416,0.00787
4.67034,0.00868
4.68721,0.00822
4.7029,0.00839
4.719561,0.00752
4.73706,0.01019
4.75351,0.01132
4.77031,0.00966
4.78673,0.01235
4.80349,0.0126
4.819521,0.01101
4.835771,0.01436
4.85292,0.01907
4.869401,0.02654
4.88553,0.03337
4.90265,0.03987
4.919831,0.04455
4.936851,0.04645
4.95389,0.04729
4.97178,0.04937
4.98896,0.04819
5.00576,0.04618
5.0224,0.04467
5.040781,0.04217
5.05734,0.0414
5.07402,0.03869
5.09106,0.03606
5.1068,0.03515
5.1225,0.03132


==> supp_data/plotfit.txt <==
import matplotlib.pyplot as plt
import numpy as np

filepath = 'coeffs.txt'         # Location of coeffs file in current directory

def plotPhaseFunctionFit(band:int):
    """
    Plots a 10-degree polynomial fit of the phase function of Titan. 
    Coefficients come from the coeffs.txt file. Fit curves are available for
    wavelengths from VIMS bands 97 to 352 (0.884 μm to 5.12μm).

    To approximate which VIMS band to use for a given wavelength, do:

    band = int(60.138*wavelength + 44.451)

    Curve fits may give you weird values for phase angles below 10 degrees
    and above 165 degrees. Proceed with caution.
    """

    f = open(filepath,'r')
    data = f.readlines(band-96)
    f.close()

    coeffs = data[-1].split(',')[1:-1]
    coeffs = np.float64(coeffs)
    fit = np.poly1d(coeffs)

    fig,ax = plt.subplots()
    l = np.linspace(0,165,100)
    ax.plot(l,fit(l))
    plt.show()

plotPhaseFunctionFit(band=165)
